Mars Seed: A Reference Architecture for Biomanufacturing Habitats from Martian Resources

Human exploration of Mars will require enormous quantities of materials for the first crewed missions and substantially more for permanent habitation, making flexible and scalable technologies for in situ resource utilization (ISRU), including biological ISRU, of significant interest. However, no existing mission architecture quantitatively evaluates whether in situ biomanufacturing can realistically deliver materials at the scales required for human settlement. Here, we present Mars Seed, an end-to-end reference architecture for using biomanufacturing to produce bioplastics at scale entirely from in situ resources on Mars. We provide a complete analysis of a space bioprocess in which feedstocks are generated entirely from Martian resources, converted biologically into polyhydroxybutyrate (PHB) bioplastic, and purified to produce material suitable for constructing human habitats. We show that the upfront power and upmass costs of deploying the equipment required for this bioprocess are recovered within two synodic periods relative to Earth-shipped alternatives. Further, because the process relies entirely on feedstocks sourced from Martian materials, production can continue until equipment failure without requiring additional materials from Earth, enabling scalable conversion of local resources into useful materials. Mars Seed demonstrates that biological ISRU can be mass- and power-competitive with Earth-shipped alternatives, establishing biomanufacturing as a practical component of Mars mission architecture rather than an aspirational capability.

==> fonts/Satoshi-LICENSE.txt <==
Fontshare EULA

---—---------------------------------—------------------------------
Free Font - End User License Agreement (FF EULA)
---—---------------------------------—------------------------------
Notice to User
Indian Type Foundry designs, produces and distributes font software as digital fonts to end users worldwide. In addition to commercial fonts that are available for a fee, ITF also offers several fonts which can be used free of charge. The free fonts are distributed through a dedicated platform called www.fontshare.com (“Fontshare”) to end users worldwide. These free fonts are subject to this legally binding EULA between the Indian Type Foundry (“Indian Type Foundry” or “Licensor”) and you (“Licensee”). 
You acknowledge that the Font Software and designs embodied therein are protected by the copyright, other intellectual property rights and industrial property rights and by international treaties. They are and remain at all times the intellectual property of the Indian Type Foundry.
In addition to direct download, Fontshare also offers these free fonts via Fonthsare API using a code. In this case, the Font Software is delivered directly from the servers used by Indian Type Foundry to the Licensee's website, without the Licensee having to download the Font Software.
By downloading, accessing the API, installing, storing, copying or using one of any Font Software, you agree to the following terms. 

Definitions
“Font Software” refers to the set of computer files or programs released under this license that instructs your computer to display and/or print each letters, characters, typographic designs, ornament and so forth. Font Software includes all bitmap and vector representations of fonts and typographic representations and embellishments created by or derived from the Font Software. 
“Original Version” refers to the Font Software as distributed by the Indian Type Foundry as the copyright holder. 
“Derivative Work” refers to the pictorial representation of the font created by the Font Software, including typographic characters such as letters, numerals, ornaments, symbols, or punctuation and special characters.

01. Grant of License
You are hereby granted a non-exclusive, non-assignable, non-transferrable, terminable license to access, download and use the Font Software for your personal or commercial use for an unlimited period of time for free of charge. 
You may use the font Software in any media (including Print, Web, Mobile, Digital, Apps, ePub, Broadcasting and OEM) at any scale, at any location worldwide. 
You may use the Font Software to create logos and other graphic elements, images on any surface, vector files or other scalable drawings and static images. 
You may use the Font Software on any number of devices (computer, tablet, phone). The number of output devices (Printers) is not restricted. 
You may make only such reasonable number of back-up copies suitable to your permitted use. 
You may but are not required to identify Indian Type Foundry Fonts in your work credits. 

02. Limitations of usage
You may not modify, edit, adapt, translate, reverse engineer, decompile or disassemble, alter or otherwise copy the Font Software or the designs embodied therein in whole or in part, without the prior written consent of the Licensor. 
The Fonts may not - beyond the permitted copies and the uses defined herein - be distributed, duplicated, loaned, resold or licensed in any way, whether by lending, donating or give otherwise to a person or entity. This includes the distribution of the Fonts by e-mail, on USB sticks, CD-ROMs, or other media, uploading them in a public server or making the fonts available on peer-to-peer networks. A passing on to external designers or service providers (design agencies, repro studios, printers, etc.) is also not permitted. 
You are not allowed to transmit the Font Software over the Internet in font serving or for font replacement by means of technologies such as but not limited to EOT, Cufon, sIFR or similar technologies that may be developed in the future without the prior written consent of the Licensor. 

03. Embedding
You may embed the Font Software in PDF and other digital documents provided that is done in a secured, read-only mode. It must be ensured beyond doubt that the recipient cannot use the Font Software to edit or to create new documents. The design data (PDFs) created in this way and under these created design data (PDFs) may be distributed in any number. 
The extraction of the Font Software in whole or in part is prohibited. 

04. Third party use, Commercial print service provider
You may include the Font Software in a non-editable electronic document solely for printing and display purposes and provide that electronic document to the commercial print service provider for the purpose of printing. If the print service needs to install the fonts, they too need to download the Font Software from the Licensor's website.

05. Derivative Work
You are allowed to make derivative works as far as you use them for your personal or commercial use. However, you cannot modify, make changes or reverse engineer the original font software provided to you. Any derivative works are the exclusive property of the Licensor and shall be subject to the terms and conditions of this EULA. Derivative works may not be sub-licensed, sold, leased, rented, loaned, or given away without the express written permission of the Licensor. 

06. Warranty and Liability
BECAUSE THIS SOFTWARE IS LICENSED FREE OF CHARGE, INDIAN TYPE FOUNDRY MAKES NO WARRANTIES, EXPRESS OR IMPLIED AS TO THE MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE, OR OTHERWISE. THE FONT SOFTWARE WAS NOT MANUFACTURED FOR USE IN MANUFACTURING CONTROL DEVICES OR NAVIGATION DEVICES OR IN CIRCUMSTANCES THAT COULD RESULT IN ENVIRONMENTAL DAMAGE OR PERSONAL INJURY. WITHOUT LIMITING THE FOREGOING, INDIAN TYPE FOUNDRY SHALL IN NO EVENT BE LIABLE TO THE LICENSED USER OR ANY OTHER THIRD PARTY FOR ANY DIRECT, CONSEQUENTIAL OR INCIDENTAL DAMAGES, INCLUDING DAMAGES FROM LOSS OF BUSINESS PROFITS, BUSINESS INTERRUPTION, LOSS OF BUSINESS INFORMATION NOR FOR LOST PROFITS OR SAVINGS ARISING OUT OF THE USE OR INABILITY TO USE THE PRODUCT EVEN IF NOTIFIED IN ADVANCE, UNDER NO CIRCUMSTANCES SHALL INDIAN TYPE FOUNDRY’S LIABILITY EXCEED THE REPLACEMENT COST OF THE SOFTWARE. 
IF LICENSEE CHOOSES TO ACCESS THE FONT SOFTWARE THROUGH A CODE (API), IT MAY HAVE A DIRECT IMPACT ON LICENSEE'S WEBSITE OR APPLICATIONS. INDIAN TYPE FOUNDRY IS NOT RESPONSIBLE OR LIABLE FOR ANY INTERRUPTION, MALFUNCTION, DOWNTIME OR OTHER FAILURE OF THE WEBSITE OR ITS API.

07. Updates, Maintenance and Support Services
Licensor will not provide you with any support services for the Software under this Agreement.

08. Termination 
Any breach of the terms of this agreement shall be a cause for termination, provided that such breach is notified in writing to the Licensee by the Licensor and the Licensee failed to rectify the breach within 30 days of the receipt of such notification. 
In the event of termination and without limitation of any remedies under law or equity, you must delete the Font Software and all copies thereof. Proof of this must be provided upon request of the Licensor.  
We reserve the right to claim damages for the violation of the conditions. 

09. Final Provisions
If individual provisions of this agreement are or become invalid, the validity of the remaining provisions shall remain unaffected. Invalid provisions shall be replaced by mutual agreement by such provisions that are suitable to achieve the desired economic purpose, taking into account the interests of both parties. The same shall apply mutatis mutandis to the filling of any gaps which may arise in this agreement.
This contract is subject to laws of the Republic of India. Place of performance and exclusive place of jurisdiction for all disputes between the parties arising out of or in connection with this contract is, as far as legally permissible, Ahmedabad, India.
- 
Last Updated on 22 March 2021
Copyright 2021 Indian Type Foundry. All rights reserved. 
